Optical Counterparts of Two Candidate Ultraluminous X-ray Sources in NGC 4536

Archival {\it XMM-Newton}, {\it Chandra} and {\it Hubble Space Telescope (HST)} data have been used to study the X-ray and optical properties of two candidate ultraluminous X-ray sources (ULXs) in NGC\,4536. In order to search for potential optical counterparts, relative astrometry between {\it Chandra} and {\it HST} was improved, and as a result, optical counterparts were detected for both X-ray sources. To complement our findings (based on the archival data), ground-based optical spectra of the counterparts were obtained with the 6m BTA Telescope located at the Special Astrophysical Observatory (SAO). The calculated redshift (z = 0.4391$\pm$0.0010) for one of the sources (X-3) indicates that the source is, in fact, a background active galactic nucleus (AGN). Two possible optical counterparts (s1 and s2) were found for X-2. Whether s1 is point-like or an extended source is unclear: If it is point-like and the emission is dominated by the donor its spectral type indicates O-B star. The second source (s2) is point-like and is consistent with the colors and absolute magnitudes of a red supergiant.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
